Pre-trainable Reservoir Computing with Recursive Neural Gas

Echo State Networks (ESN) are a class of Recurrent Neural Networks (RNN) that has gained substantial popularity due to their effectiveness, ease of use and potential for compact hardware implementation. An ESN contains the three network layers input, reservoir and readout where the reservoir is the truly recurrent network. The input and reservoir layers of an ESN are initialized at random and never trained afterwards and the training of the ESN is applied to the readout layer only. The alternative of Recursive Neural Gas (RNG) is one of the many proposals of fully-trainable reservoirs that can be found in the literature. Although some improvements in performance have been reported with RNG, to the best of authors' knowledge, no experimental comparative results are known with benchmarks for which ESN is known to yield excellent results. This work describes an accurate model of RNG together with some extensions to the models presented in the literature and shows comparative results on three well-known and accepted datasets. The experimental results obtained show that, under specific circumstances, RNG-based reservoirs can achieve better performance.

==> results-highlights/results_summary_lorenz_10_.csv <==
launch_grid_search_self_organizing_reservoir_jointly_lorenz_10_20170426_201217.txt,0.0075922119,0.2161104367,0.4648767973
launch_grid_search_self_organizing_reservoir_lorenz_10_20170427_132729.txt,0.0086562097,0.2463968716,0.4963837947
launch_grid_search_self_organizing_reservoir_jointly_masked_lorenz_10_20170426_203011.txt,0.0104387394,0.2971361417,0.5451019553
launch_grid_search_self_organizing_reservoir_masked_lorenz_10_20170423_215710.txt,0.0155932562,0.4438581891,0.6662268301
launch_grid_search_minimal_esn_lorenz_10_20170423_192107.txt,0.0321829989,0.9160811199,0.9571212671


==> results-highlights/results_summary_lorenz_2_.csv <==
launch_grid_search_minimal_esn_lorenz_2_20170423_231038.txt,0.0027434876,0.0778384073,0.2789953536
launch_grid_search_self_organizing_reservoir_lorenz_2_20170428_141302.txt,0.0005264061,0.0149352269,0.1222097661
launch_grid_search_self_organizing_reservoir_masked_lorenz_2_20170428_152656.txt,0.0005474768,0.0155330478,0.1246316486
launch_grid_search_self_organizing_reservoir_jointly_lorenz_2_20170428_062828.txt,0.0004508178,0.0127906325,0.1130956784
launch_grid_search_self_organizing_reservoir_jointly_masked_lorenz_2_20170428_064658.txt,0.0007563895,0.0214603315,0.1464934521


==> results-highlights/results_summary_mackey_glass_100_.csv <==
launch_grid_search_self_organizing_reservoir_jointly_masked_mackey_glass_100_20170424_082431.txt,0.0077521967,0.0765692992,0.2767115813
launch_grid_search_self_organizing_reservoir_masked_mackey_glass_100_20170424_213803.txt,0.0108976942,0.1076377228,0.3280818843
launch_grid_search_self_organizing_reservoir_mackey_glass_100_20170424_211917.txt,0.013918813,0.1374776458,0.3707797808
launch_grid_search_self_organizing_reservoir_jointly_mackey_glass_100_20170424_080737.txt,0.0147431263,0.1456194782,0.3816012031
launch_grid_search_minimal_esn_mackey_glass_100_20170424_072408.txt,0.0308821877,0.3050267615,0.552292279


==> results-highlights/results_summary_mackey_glass_10_.csv <==
launch_grid_search_self_organizing_reservoir_jointly_masked_mackey_glass_10_20170424_234849.txt,0.0020320969,0.0201094724,0.1418078713
launch_grid_search_self_organizing_reservoir_masked_mackey_glass_10_20170425_011810.txt,0.0027392629,0.0271075319,0.1646436511
launch_grid_search_self_organizing_reservoir_jointly_mackey_glass_10_20170424_233425.txt,0.0038812678,0.0384087234,0.1959814363
launch_grid_search_self_organizing_reservoir_mackey_glass_10_20170425_010223.txt,0.0039089179,0.0386823472,0.1966782835
launch_grid_search_minimal_esn_mackey_glass_10_20170424_225209.txt,0.0431971339,0.4274754722,0.6538160844


==> results-highlights/results_summary_narma_10_.csv <==
launch_grid_search_self_organizing_reservoir_jointly_narma_10_20170424_042751.txt,0.0307119133,0.5133490222,0.7164837906
launch_grid_search_self_organizing_reservoir_jointly_masked_narma_10_20170424_044637.txt,0.0349783269,0.5846620411,0.7646319645
launch_grid_search_self_organizing_reservoir_narma_10_20170424_055819.txt,0.0350628449,0.5860747566,0.765555195
launch_grid_search_self_organizing_reservoir_masked_narma_10_20170424_061237.txt,0.0352991371,0.5900243768,0.7681304425
launch_grid_search_minimal_esn_narma_10_20170424_034513.txt,0.0501263296,0.8378606046,0.915347259

